flap: A Deterministic Parser with Fused Lexing

Lexers and parsers are typically defined separately and connected by a token stream. This separate definition is important for modularity and reduces the potential for parsing ambiguity. However, materializing tokens as data structures and case-switching on tokens comes with a cost. We show how to fuse separately-defined lexers and parsers, drastically improving performance without compromising modularity or increasing ambiguity. We propose a deterministic variant of Greibach Normal Form that ensures deterministic parsing with a single token of lookahead and makes fusion strikingly simple, and prove that normalizing context free expressions into the deterministic normal form is semantics-preserving. Our staged parser combinator library, flap, provides a standard interface, but generates specialized token-free code that runs two to six times faster than ocamlyacc on a range of benchmarks.

==> csv/csv.csv <==
index,fused,ocamlyacc,menhir_table,ocamlyacc_normalized,menhir_normalized_code,menhir_normalized_table,menhir_code,normalized,size
16,36.36,223.98,204.95,241.36,116.20,266.68,110.71,79.73,15295
32,82.21,445.19,437.20,497.21,250.63,650.79,233.06,168.24,30714
64,172.10,856.00,798.87,969.18,494.77,1089.73,459.55,340.41,60742
128,356.29,1834.69,1695.08,2226.84,1131.18,2422.32,974.14,727.34,121928
256,724.20,3443.92,3111.16,4036.53,2087.13,3999.14,1892.50,1452.33,241394
512,1494.31,6893.88,6306.53,8201.38,4290.56,8182.86,3822.32,2984.45,482357


==> csv/intexp.csv <==
index,fused,ocamlyacc,staged,menhir_table,ocamlyacc_normalized,menhir_normalized_code,menhir_normalized_table,menhir_code,normalized
262144,3.69,8.46,8.95,8.13,14.90,7.40,10.32,5.28,9.15
524288,8.91,17.16,17.99,16.47,31.22,15.24,20.72,10.81,18.53
786432,14.38,26.15,27.50,24.99,47.57,23.40,31.63,16.42,27.98
1048576,18.90,34.25,36.31,32.58,66.91,30.51,41.34,21.75,36.37
1310720,25.26,43.59,46.12,44.27,83.17,38.65,52.70,27.74,46.27
1572864,30.00,52.27,55.26,49.95,102.83,47.20,63.04,33.41,56.00
1835008,35.27,61.86,64.01,57.26,120.09,54.62,74.03,38.87,65.54
2097152,37.08,70.76,71.52,65.11,142.22,60.61,82.66,43.45,73.31


==> csv/json.csv <==
index,fused,ocamlyacc,staged,menhir_table,ocamlyacc_normalized,parts,menhir_normalized_code,menhir_normalized_table,menhir_code,normalized
20,13.49,79.61,111.22,75.90,83.07,218.51,57.60,78.67,58.60,53.85
40,27.82,164.09,228.73,157.64,171.49,446.66,120.46,162.84,121.33,114.07
60,41.40,245.59,344.42,235.80,269.50,646.87,178.89,245.87,183.24,168.27
80,56.29,331.25,465.66,316.32,336.43,881.60,238.91,325.58,240.07,224.31
100,71.10,417.12,579.52,397.90,419.83,1106.18,300.46,411.52,306.38,283.78
120,86.61,505.23,705.29,480.53,510.42,1354.11,366.77,502.11,364.42,342.24
140,100.71,593.37,812.39,565.06,591.42,1558.93,422.19,585.19,422.41,397.85
160,118.72,670.45,925.43,640.14,679.34,1775.52,486.49,670.98,483.70,455.25
180,128.40,739.04,1034.78,720.10,764.75,1967.90,550.15,751.19,535.14,507.88


==> csv/pgn.csv <==
index,fused,ocamlyacc,staged,menhir_table,ocamlyacc_normalized,menhir_normalized_code,menhir_normalized_table,menhir_code,normalized
32,105.89,481.48,366.33,452.95,655.90,412.77,862.17,257.21,609.28
64,211.91,949.51,721.46,877.36,1769.45,1094.52,1802.42,515.98,1171.91
125,432.47,1937.71,1448.34,1748.11,3914.58,2589.06,3875.41,1045.66,2287.80
250,876.43,3865.21,2914.90,3494.01,8182.54,5579.18,7753.76,2108.95,4594.36
500,1743.57,7722.63,5831.80,7017.21,15595.45,11775.93,15450.25,4257.79,9538.39
1024,3459.95,15389.22,11614.18,13817.00,30738.27,24211.38,30506.34,8531.89,19195.27
2048,7033.23,30379.29,23611.72,27543.02,61975.05,48389.09,62345.30,16932.59,39674.39
4160,14909.16,63317.74,52501.85,57203.76,127716.25,105762.71,136116.44,34704.35,88990.83


==> csv/ppm.csv <==
index,fused,ocamlyacc,staged,menhir_table,ocamlyacc_normalized,menhir_normalized_code,menhir_normalized_table,menhir_code,normalized
100,7.65,19.02,11.84,17.39,18.97,11.30,17.09,11.35,18.77
196,15.06,39.74,25.05,38.10,39.51,24.10,37.55,24.13,38.67
400,30.59,84.88,54.20,89.33,83.43,49.26,87.92,52.12,84.03
784,59.49,178.71,113.88,223.74,177.26,100.02,216.38,101.30,180.83
1600,119.35,432.44,266.42,675.26,433.41,221.93,677.50,227.51,411.69
3136,233.99,1218.78,637.86,1749.53,1118.71,505.43,1684.83,512.43,871.73
6400,486.98,3025.24,1518.70,4180.30,3175.82,1242.89,3957.23,1256.00,2029.15
12769,998.83,7895.89,3439.68,8443.98,7582.12,2750.44,8342.91,2755.77,4870.46
25600,2389.61,15521.65,7970.10,17407.32,16185.45,5754.68,17074.70,5766.56,13039.30
51076,5176.35,34213.38,20163.30,37497.36,35044.30,11540.04,35298.89,11578.85,38780.96


==> csv/sexp.csv <==
index,fused,ocamlyacc,staged,menhir_table,ocamlyacc_normalized,parts,menhir_normalized_code,menhir_normalized_table,menhir_code,normalized
262144,1.22,3.48,2.86,3.16,3.42,2.45,2.33,3.10,2.21,2.08
524288,2.43,7.06,5.63,6.31,6.68,4.82,4.57,6.14,4.41,4.10
786432,3.67,10.43,8.50,9.40,9.91,7.14,6.84,9.15,6.67,6.19
1048576,4.87,13.88,11.24,12.61,13.14,9.52,9.09,12.28,8.76,8.22
1310720,6.19,17.49,14.12,15.66,16.25,12.00,11.45,15.24,10.83,10.35
1572864,7.33,20.65,16.87,18.89,19.44,14.56,13.60,18.58,13.09,12.24
1835008,8.54,24.02,19.67,21.71,23.03,18.37,15.78,21.46,15.07,14.22
2097152,9.86,27.46,22.76,28.00,27.01,19.42,17.92,24.56,17.07,16.80


==> csv/throughput.csv <==
benchmark,fused,staged,ocamlyacc,menhir_table,menhir_code,parts,menhir_normalized_table,menhir_normalized_code,ocamlyacc_normalized,normalized
json,1359.485981308411,168.69092947293146,236.19560510933104,242.40799888904317,326.1912770489965,88.70267798160474,232.3752978607276,317.29164773243656,228.2549852893102,343.699299047019
sexp,212.6929006085193,92.14200351493848,76.37115804806992,74.8982857142857,122.85600468658463,107.98928939237896,85.38892508143323,117.02857142857141,77.64353942984079,124.83047619047616
arith,56.54328478964402,29.315226510067113,29.63008762012436,32.20127476578099,48.25373993095512,0,25.36444471328333,34.59206401583897,14.742124876951204,28.599440731141726
pgn,285.69604189639125,81.13024588657353,67.271636669281,74.46167874279593,122.73642929488666,0,31.292972399219373,40.27400583816356,33.35118279780372,47.86434737152131
ppm,103.6371188192452,26.605863127563445,15.679888979107007,14.306660522234099,46.33119869417084,0,15.197701684103947,46.48701390983046,15.30811002074517,13.833128421782236
csv,322.7958054219004,0,69.96887094060239,76.48532552766736,126.19482408589546,0,58.94723849607594,112.42285389319807,58.81412640311753,161.62341469952588


==> generated-code/sizes.csv <==
benchmark,lexer,parser,flap,lexero,parsero,flapo,lexerz,parserz,flapz,lexeroz,parseroz,flapoz,functions
json,9245,8620,33444,2957,3141,21692,1074,1449,5670,1227,1396,3151,93
sexp,9066,2873,3549,2690,1820,3336,660,809,932,820,999,1049,11
pgn,15261,12024,81528,4462,4287,76962,1221,1607,11735,1319,1537,11879,202
ppm,7015,3001,23355,2563,1978,13466,719,865,3937,1059,1039,1956,55
arith,9297,12866,184887,3400,4775,114731,973,1657,26347,1334,1668,11718,209
csv,12491,3643,7644,3817,2200,5950,809,918,1429,1086,1126,1440,17

